The power spectrum and bispectrum of SDSS DR11 BOSS galaxies I: bias and gravity

We analyse the anisotropic clustering of the Baryon Oscillation Spectroscopic Survey (BOSS) CMASS Data Release 11 sample, which consists of $690 827$ galaxies in the redshift range $0.43 < z < 0.70$ and has a sky coverage of $8 498$ deg$^2$ corresponding to an effective volume of $\sim6\,\rm{Gpc}^3$. We fit the Fourier space statistics, the power spectrum and bispectrum monopoles to measure the linear and quadratic bias parameters, $b_1$ and $b_2$, for a non-linear non-local bias model, the growth of structure parameter $f$ and the amplitude of dark matter density fluctuations parametrised by $\sigma_8$. We obtain $b_1(z_{\rm eff})^{1.40}\sigma_8(z_{\rm eff})=1.672\pm 0.060$ and $b_2^{0.30}(z_{\rm eff})\sigma_8(z_{\rm eff})=0.579\pm0.082$ at the effective redshift of the survey, $z_{\rm eff}=0.57$. The main cosmological result is the constraint on the combination $f^{0.43}(z_{\rm eff})\sigma_8(z_{\rm eff})=0.582\pm0.084$, which is complementary to $f\sigma_8$ constraints obtained from 2-point redshift space distortion analyses. A less conservative analysis yields $f^{0.43}(z_{\rm eff})\sigma_8(z_{\rm eff})=0.584\pm0.051$. We ensure that our result is robust by performing detailed systematic tests using a large suite of survey galaxy mock catalogs and N-body simulations. The constraints on $f^{0.43}\sigma_8$ are useful for setting additional constrains on neutrino mass, gravity, curvature as well as the number of neutrino species from galaxy surveys analyses (as presented in a companion paper).

==> plots/5_2/plot_PSRSD.txt <==
set terminal postscript enhanced "Helvetica" 30
set output "PSRSD2.ps"
set xlabel "k [h/Mpc]"
set ylabel "P_{h}^{(0)} / P_{m}"
set xrange[0.01:0.3]
set title "Power Spectrum"
set yrange[4.8:6.2]

plot "2LPTH_nomask/PS_haloes_RSD_g512.txt" u 1:($2/$5):($3/$5) w yerrorlines lc rgb "blue" lw 3 lt 1 t "PTHALOS", "< paste nbody/PS_haloes_RSD_beth.mc.12.892.g512.txt nbody/PS_haloes_beth.mc.12.892.g512.txt" u 1:($4/$10):($5/$10) w yerrorlines lc rgb "red" lw 3 lt 2 t "N-body", "< paste nbody/PS_haloes_RSD_beth.mc.12.865.g512.txt nbody/PS_haloes_beth.mc.12.865.g512.txt" u 1:($4/$10):($5/$10) w yerrorlines lc rgb "green" lw 3 lt 2 t "N-body (new Mass-cut)"

